Measurement of the azimuthal anisotropy of charged particles produced in $\sqrt{s_\mathrm{NN}} = 5.02$ TeV Pb+Pb collisions with the ATLAS detector

Measurements of the azimuthal anisotropy in lead-lead collisions at $\sqrt{s_\mathrm{NN}} = 5.02$ TeV are presented using a data sample corresponding to 0.49 $\mathrm{nb}^{-1}$ integrated luminosity collected by the ATLAS experiment at the LHC in 2015. The recorded minimum-bias sample is enhanced by triggers for "ultra-central" collisions, providing an opportunity to perform detailed study of flow harmonics in the regime where the initial state is dominated by fluctuations. The anisotropy of the charged-particle azimuthal angle distributions is characterized by the Fourier coefficients, $v_{2}-v_{7}$, which are measured using the two-particle correlation, scalar-product and event-plane methods. The goal of the paper is to provide measurements of the differential as well as integrated flow harmonics $v_{n}$ over wide ranges of the transverse momentum, 0.5 $<p_{\mathrm{T}}<$ 60 GeV, the pseudorapidity, $|\eta|<$ 2.5, and the collision centrality $0-80$%. Results from different methods are compared and discussed in the context of previous and recent measurements in Pb+Pb collisions at $\sqrt{s_\mathrm{NN}} = 2.76$ TeV and 5.02 TeV. In particular, the shape of the $p_{\mathrm{T}}$ dependence of elliptic or triangular flow harmonics is observed to be very similar at different centralities after scaling the $v_{n}$ and $p_{\mathrm{T}}$ values by constant factors over the centrality interval $0-60$% and the $p_{\mathrm{T}}$ range $0.5 < p_{\mathrm{T}} < 5$ GeV.

==> figures/fig_01.txt <==
The $\Sigma E_{\mathrm{T}}^{\mathrm{FCal}}$ distribution in $\sqrt{s_{\mathrm{NN}}}$ =5.02 TeV Pb+Pb data 
  for events selected by the minimum-bias trigger. 
The $\Sigma E_{\mathrm{T}}^\mathrm{FCal}$ thresholds for several centrality intervals 
  are marked with vertical lines and labelled on the plot.
Also shown are the number of events over the 0--1\% and 0--0.1\%  
  centrality intervals selected by the ultra-central triggers.


==> figures/fig_02.txt <==
Two-particle correlation functions $C(\Delta\eta,\Delta\phi)$ in 5.02 TeV Pb+Pb collisions
   for 2 $< p_{\mathrm{T}}^{a,b}$< 3 GeV.
The left, middle and right panels correspond to the 0--5\%, 30--40\%
   and 60--70\% centrality classes, respectively.
The distributions are truncated to suppress the peak at 
   $\Delta\eta = \Delta\phi = 0$ to show the long-range correlations in 
   greater detail.


==> figures/fig_03.txt <==
One-dimensional two-particle correlation functions $C(\Delta\phi)$ in 5.02 TeV
   Pb+Pb collisions for 2 $< p_{\mathrm{T}}^{a,b}<$ 3 GeV (points).
The solid-black line indicates a fit to Eq.\,(\ref{eq:2pc_fourier})
   containing harmonics \vnn up to $n=6$.
The dashed grey line shows the contribution of the $v_{1,1}$.
The contributions of the $v_{2,2}$--$v_{6,6}$ are indicated by the coloured lines ($v_{2,2}$ - red,
   $v_{3,3}$  - blue, $v_{4,4}$ - magenta, $v_{5,5}$ - orange, $v_{6,6}$ - green), and
   can be identified by the number of peaks that they have.
Each panel corresponds to a different centrality class.
The $y$-axis range for the different panels is different. 


==> figures/fig_04.txt <==
The dependence of the correction factor in the SP method,
    $\sqrt{\langle Q_{n}^{N}Q_{n}^{P*}\rangle}$ (left panel), and EP method, $\sqrt{\Big\langle\frac{Q_{n}^{N}Q_{n}^{P*}}{|Q_{n}^{N}||Q_{n}^{P}|}\Big\rangle}$ (right panel), for all measured
    harmonics as a function of \fcalsum binned according to the
    centrality bins definition.


==> figures/fig_05.txt <==
The \vn obtained with the SP method as a function of transverse momentum \pT, 
  integrated over $|\eta| < 2.5$ in 11 centrality intervals, from the most central 
  at the top left panel to the most peripheral at the bottom right panel.\ 
Results are averaged over the intervals indicated by horizontal error bars.\
The vertical error bars indicate statistical uncertainties; the shaded boxes indicate systematic uncertainties.


==> figures/fig_06.txt <==
The \vn values obtained with the \tpc method as a function of \ptb for 0.5~<~\pta<~5~\GeV.
Each panel represents a different centrality interval.\
The vertical error bars indicate statistical uncertainties.\
The shaded bands indicate systematic uncertainties.


==> figures/fig_07.txt <==
Comparison of the \vn\ obtained with EP and SP methods as a function of 
  \pT\ in three centrality bins: \cent{0--5}, \cent{20--30} 
  and \cent{40--50}.\
The right bottom panel shows the \vn\ as a function of $N_{\mathrm{part}}$, 
  integrated over 0.5~<~\pt~<~60~\GeV.\ 
The correspondence of $N_{\mathrm{part}}$ values to centrality intervals is provided in Table 2.\
In the inset the \vsix and \vseven integrated over 0.5~<~\pT~<~60~\GeV\ are 
  shown with adjusted scale.\
  For the $\vn(\pT)$ comparisons, the results are averaged 
  over the intervals indicated by horizontal error bars.\
The vertical error bars indicate the quadrature sum of statistical 
  and systematical uncertainties.


==> figures/fig_08.txt <==
Comparison of the \vn\ obtained with \tpc and SP methods as a function of \pt.
Each panel shows the comparison for a different order harmonic.\
The comparisons are shown for three different centrality intervals: 
  \cent{0--5}, \cent{20--30} and \cent{40--50}.\
The vertical error bars indicate statistical uncertainties only.


==> figures/fig_09.txt <==
Comparisons of the \tpc \vn harmonics measured at \sqrtsnn~=~2.76~\TeV\ (Run\,1) and
   at \sqrtsnn~=~5.02~\TeV\ (Run\,2).\ 
The results are plotted as a function of \ptb for 1~<~\pta~<~2~\GeV\ for two centralities:
   \cent{0--5} and \cent{20--30}.\ 
Each panel corresponds to a different harmonic.\
Results are averaged over the intervals indicated by
  horizontal error bars.\
The vertical error bars indicate statistical uncertainties.


==> figures/fig_10.txt <==
Comparison of the \vn\ obtained with EP method using Run\,1 and Run\,2 
  data as a function of \pT.\
The results are shown in three centrality intervals: \cent{0--5}, 
  \cent{20--30} and \cent{40--50}.\
Results are averaged over the intervals indicated by horizontal error bars.\
The vertical error bars indicate statistical uncertainties.\
The shaded areas indicate systematic uncertainties.


==> figures/fig_11.txt <==
The \vn as a function of pseudorapidity obtained with the SP method, 
  for transverse momentum ranges: $0.8<\pT<1$~\GeV (left column), 
  $2<\pT<3$~\GeV (middle column) and $7 < \pT < 60$~\GeV (right column) 
  and for centrality intervals: \cent{0--0.1}(top row), \cent{0--5}, 
  \cent{10--20}, \cent{30--40} and \cent{60--70}(bottom row).\
The vertical error bars indicate statistical uncertainties.\
The shaded boxes indicate systematic uncertainties.


==> figures/fig_12.txt <==
Integrated $v_{n}\{\mathrm{SP}\}$ vs. $N_{\mathrm{part}}$ for six \pT ranges shown in the panels 
  from lowest \pT range at the top left to the highest at the
  bottom middle, measured using the scalar-product method.\ 
In the inset in the bottom-right panel  the \vsix and \vseven integrated
over $0.5<\pT<60~\GeV$ are shown with adjusted scale.\
The correspondence of $N_{\mathrm{part}}$ values to centrality intervals is provided in Table 2.\
Results are averaged over the intervals indicated by
  horizontal error bars.\
The vertical error bars indicate statistical uncertainties.\
The shaded areas indicate systematic uncertainties.


==> figures/fig_13.txt <==
Left panels: the \vtwo(\pt) (top) and \vthree(\pt) (bottom) for
  different centrality intervals.\
Right panels: the corresponding scaled-$v_{n}(\pt)$.
The error bars indicate statistical and systematic 
  uncertainties added in quadrature and are typically 
  too small to be seen.


==> figures/fig_14.txt <==
Left panel: the $x$-scale factors for the $v_{2}(\pt)$ and $v_{3}(\pt)$
  (see text) as a function of the collision centrality.\
Also shown for comparison are the ALICE 1/$\langle\pt\rangle$ for positively 
  charged protons and pions 
  (scaled by constant factors of 1.4~\GeV\ and 0.57~\GeV, respectively for plotting purposes). 
Right panel: the $y$-scale factors.\ 
The error bars on the scale factors and on the ALICE data indicate 
  systematic and statistical uncertainties added in quadrature. 

